Automated Routing of Droplets for DNA Storage on a Digital Microfluidics Platform

Technologies for sequencing (reading) and synthesizing (writing) DNA have progressed on a Moore's law-like trajectory over the last three decades. This has motivated the idea of using DNA for data storage. Theoretically, DNA-based storage systems could out-compete all existing forms of archival storage. However, a large gap exists between what is theoretically possible in terms of read and write speeds and what has been practically demonstrated with DNA. This paper introduces a novel approach to DNA storage, with automated assembly on a digital microfluidic biochip. This technology offers unprecedented parallelism in DNA assembly using a dual library of "symbols" and "linkers". An algorithmic solution is discussed for the problem of managing droplet traffic on the device, with prioritized three-dimensional "A*" routing. An overview is given of the software that was developed for routing a large number of droplets in parallel on the device, minimizing congestion and maximizing throughput.

==> README.txt <==
This is the README file for the LaTeX Communication Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-commtemplate.tex (the template with example text)

 - rsc-commtemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as the rsc-commtemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


